Nontrivial bundles of coadjoint orbits over $S^2$

Let $G$ be a compact connected semisimple Lie group with Lie algebra $\mathfrak{g}$. Let $\mathcal{O}\subset\mathfrak{g}^*$ be a coadjoint orbit. The action of $G$ on $\mathcal{O}$ induces a morphism $\rho:G\to \mathrm{Homeo}(\mathcal{O})$. We prove that the induced map $\pi_1(\rho):\pi_1(G)\to\pi_1(\mathrm{Homeo}(\mathcal{O}))$ is injective. This strengthens a theorem of McDuff and Tolman (conjectured by Weinstein in 1989) according to which the analogous map $G\to\mathrm{Ham}(\mathcal{O})$ is injective on fundamental groups, where $\mathrm{Ham}(\mathcal{O})$ is the group of Hamiltonian diffeomorphisms of the standard symplectic structure on $\mathcal{O}$. To prove our theorem we associate to every nontrivial element of $\pi_1(G)$ a bundle over $S^2$ with fiber $\mathcal{O}$, using the standard patching construction. We then prove that the resulting bundle is topologically nontrivial by studying its cohomology. For this, we prove that it suffices to consider the case in which $G$ is simple and $\mathcal{O}$ is a minimal orbit, and then we prove our result for simple $G$ and minimal orbit $\mathcal{O}$ in a case by case analysis; the proof for the exceptional groups $E_6$ and $E_7$ relies on computer calculations, while all the other ones are addressed by hand. A basic tool in some of our computations is a generalization of Chevalley's formula to bundles of coadjoint orbits over $S^2$ that we prove in this paper.

==> GChevE7.txt <==

////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
//
//   IMPLEMENTATION OF THE GENERALIZED CHEVALLEY FORMULA FOR E_7/P_6.
//  
//   The procedure is 
//
//   "GChevE7(poly p, list l)"
// 
//   p=rational polynomial in variables t_1,...t_7 representing a rational class
//   l=list describing the word=Schubert cell in E_7/P_6 
//
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////



////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
// Libraries
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////

LIB "control.lib";
LIB "matrix.lib";
LIB "finvar.lib";
LIB "qhmoduli.lib";

ring r=0,(a,b,c,d,e,f,g),dp;

////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////



////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
//
//  Preliminary procedures
//
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////



////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
//The map "cvinv" transforms weight variables in t_1,...t_7 variables
//The map "cv" transforms t_1,...t_7 variables into weight variables
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////

map cv=r,a,b-a,c-b,d-c,e-d+g,f-e+g,g-f;
map cvinv=r,a,a+b,a+b+c,a+b+c+d,(2/3)*a+(2/3)*b+(2/3)*c+(2/3)*d+(2/3)*e-(1/3)*f-(1/3)*g,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d+(1/3)*e+(1/3)*f-(2/3)*g,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d+(1/3)*e+(1/3)*f+(1/3)*g;






////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
// proc "fact"
//
// Returns factorial of an integer
// (Factorial in Singular returns a biginteger, and that type is problematic, so factorial is built again)
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////


proc fact(int k)
{
 if (k==0){int j=1;
          }
 else
  {int j=1;
   for (int h=1; h<=k; h=h+1)
       {j=j*h;};
  };
 return(j);
};



////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
// proc "word"
//
// Returns the map which is the composition of reflections associated
// to the given list l
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////

proc word(list l)
{

// The list l=(l_1,..l_J) represents the Schubert cell re_l_1 o...o rel_j

// the reflections of E_7 

 map re(1)=r,b,a,c,d,e,f,g;
 map re(2)=r,a,c,b,d,e,f,g;
 map re(3)=r,a,b,d,c,e,f,g;
 map re(4)=r,a,b,c,e,d,f,g;
 map re(5)=r,a,b,c,d,f,e,g;
 map re(6)=r,a,b,c,d,e,g,f;
 map re(7)=r,a,b,c,d,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d+(1/3)*e-(2/3)*f-(2/3)*g,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d-(2/3)*e+(1/3)*f-(2/3)*g,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d-(2/3)*e-(2/3)*f+(1/3)*g;

 map s=r,a,b,c,d,e,f,g;
 for  (int h=size(l); h>=1; h=h-1)
  {int dd=l[h]; map mp=re(dd); s=mp(s);
  };

 return(s);
};





////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
// proc "ev(list l,int o, int k, int j)"
//
// for j=0  considers the Weyl group element list l1=delete(l,o) preceeding the Weyl group element list l, 
// and evaluates word(l1)^*t_k (resp. t_k) on -h_\sigma, where
// sigma=l[1..o-1] l[o] l[1..o-1]^{-1}. 
// for j\neq 0 evaluates the Weyl group element list l on the coweight -z which (z determines the bundle Y_z)
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////




proc ev(list l,int o, int k, int j)

{

// appearances of each root in the list l

 if (j==0)
  {

// computation of the positive root word(l[1..o-1])\alpha_o defining the reflection
// sigma as a combination of the simple roots (coefficients n(i)).

   int n(1),n(2),n(3),n(4),n(5),n(6),n(7);
   int dd=l[o]; n(dd)=1;

   if (o>1)
    {for (int h=o-1; h>=1; h=h-1)
     {if (l[h]==1){n(1)=-n(1)+n(2);}
      else {if (l[h]==2){n(2)=n(1)-n(2)+n(3);}
            else {if (l[h]==3){n(3)=n(2)-n(3)+n(4);}
                  else {if (l[h]==4){n(4)=n(3)-n(4)+n(7)+n(5);}
                        else {if (l[h]==5){n(5)=n(4)-n(5)+n(6);}
                              else {if (l[h]==6){n(6)=n(5)-n(6);}
                                    else {n(7)=n(4)-n(7);}
                                   }
                             }
                       }
                 }
          }
     }
    };

// quotient q=1/2*<sigma,sigma>

   poly q=n(1)^2-n(1)*n(2)+n(2)^2-n(2)*n(3)+n(3)^2-n(3)*n(4)+n(4)^2-n(4)*n(5)+n(5)^2-n(5)*n(6)+n(6)^2+n(7)^2-n(7)*n(4); 
   list l1=delete(l,o);
  
// the k-th coordinate of word(l1), word (l)

   map s=word(l1); 
   poly sc=s[k];

// evaluation 2<word(l1)^*zeta_k,sigma>/<sigma,sigma>=<sc,\sigma>/q

   poly ev;
   ev=substitute(sc,a,n(1),b,n(2)-n(1),c,n(3)-n(2),d,n(4)-n(3),e,n(5)-n(4)+n(7),f,n(6)-n(5)+n(7),g,n(7)-n(6));
   ev=ev/q;
   ev=-ev;
   return(ev);
  }

  else
  {
   map S=word(l);
   poly Sc=S[k];
   poly Ev;
   Ev=substitute(Sc,a,1/2,b,-1/2,c,1/2,d,-1/2,e,1/2,f,1/2,g,1/2);
   Ev=-Ev;
   return(Ev);
  };
};



/////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
//
//  Main procedure
//
/////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////





proc GChevE7(poly p, list l)
{


 poly val;

// the list of indices parametrizing k! bruhat chains from the identity e to word(l) in different simple reflections,

 int k=size(l); list I;
 int D=fact(k);



// The index 0<=n<=k!-1 parametrizes a Bruhat chain from word(l) to word(e) given by list I. This list has  k     
// integers 1<=I[h]<=k-h+1 describing which position from word(l') is // removed, where word(l') is the result of       // removing (inductively) h-1 letters from word(l).
  
   for (int n=0; n<=D-1; n=n+1)
      {int N=n;
       for (int h=1; h<=k-1; h=h+1)
           {I[h]=N div fact(k-h); I[h]=I[h]+1; N=N mod fact(k-h);
           };
       I[k]=1;

////////////////////////////////////////////////////////////////////////////////////////////
// The process is split in three steps acording to when we cap from bX_l' to X_l'.
// Remark that we have fixed above a chain I joining X_l with X_e 
////////////////////////////////////////////////////////////////////////////////////////////

// In the first part we assume bX_l'-->X_l' occurs in the first contraction, i.e. l'=l.
// The result is recorded in the degree zero polynomial q0.

       poly q0=p;

// This is the contraction bX_l-->X_l

       q0=ev(l,1,1,1)*division(q0,maxideal(1))[1][1,1]+ev(l,1,2,1)*division(q0,maxideal(1))[1][2,1]+ev(l,1,3,1)*division(q0,maxideal(1))[1][3,1]+ev(l,1,4,1)*division(q0,maxideal(1))[1][4,1]+ev(l,1,5,1)*division(q0,maxideal(1))[1][5,1]+ev(l,1,6,1)*division(q0,maxideal(1))[1][6,1]+ev(l,1,7,1)*division(q0,maxideal(1))[1][7,1];
       list L=l;


// These are the contractions  X_l--> X_e

       for (int j1=1; j1<=k; j1=j1+1)
         {q0=ev(L,I[j1],1,0)*division(q0,maxideal(1))[1][1,1]+ev(L,I[j1],2,0)*division(q0,maxideal(1))[1][2,1]+ev(L,I[j1],3,0)*division(q0,maxideal(1))[1][3,1]+ev(L,I[j1],4,0)*division(q0,maxideal(1))[1][4,1]+ev(L,I[j1],5,0)*division(q0,maxideal(1))[1][5,1]+ev(L,I[j1],6,0)*division(q0,maxideal(1))[1][6,1]+ev(L,I[j1],7,0)*division(q0,maxideal(1))[1][7,1];
          L=delete(L,I[j1]);
         };

// In the second part we assume bX_l'-->X_l' occurs neither in the first contraction,
// i.e. l'=l or in the last one , i.e. l'=e.  The result is recorded in the degree zero polynomial q1.

       poly q1=0; 

// These are contractions bX_l-->bX_l(k1)

       if (k-1>0)
         {for (int k1=1; k1<=k-1; k1=k1+1)
             {list L1=l; poly Q1=p;
              for(int j2=1; j2<=k1; j2=j2+1)
                  {Q1=ev(L1,I[j2],1,0)*division(Q1,maxideal(1))[1][1,1]+ev(L1,I[j2],2,0)*division(Q1,maxideal(1))[1][2,1]+ev(L1,I[j2],3,0)*division(Q1,maxideal(1))[1][3,1]+ev(L1,I[j2],4,0)*division(Q1,maxideal(1))[1][4,1]+ev(L1,I[j2],5,0)*division(Q1,maxideal(1))[1][5,1]+ev(L1,I[j2],6,0)*division(Q1,maxideal(1))[1][6,1]+ev(L1,I[j2],7,0)*division(Q1,maxideal(1))[1][7,1];
                   L1=delete(L1,I[j2]);
                  };

// This is the contraction bX_l(k1)-->X_l(k_1)

             Q1=ev(L1,1,1,1)*division(Q1,maxideal(1))[1][1,1]+ev(L1,1,2,1)*division(Q1,maxideal(1))[1][2,1]+ev(L1,1,3,1)*division(Q1,maxideal(1))[1][3,1]+ev(L1,1,4,1)*division(Q1,maxideal(1))[1][4,1]+ev(L1,1,5,1)*division(Q1,maxideal(1))[1][5,1]+ev(L1,1,6,1)*division(Q1,maxideal(1))[1][6,1]+ev(L1,1,7,1)*division(Q1,maxideal(1))[1][7,1];

// These are the contractions X_l(k1)-->X_l(k1)         
             
	     for(int j3=k1+1; j3<=k; j3=j3+1)
                {Q1=ev(L1,I[j3],1,0)*division(Q1,maxideal(1))[1][1,1]+ev(L1,I[j3],2,0)*division(Q1,maxideal(1))[1][2,1]+ev(L1,I[j3],3,0)*division(Q1,maxideal(1))[1][3,1]+ev(L1,I[j3],4,0)*division(Q1,maxideal(1))[1][4,1]+ev(L1,I[j3],5,0)*division(Q1,maxideal(1))[1][5,1]+ev(L1,I[j3],6,0)*division(Q1,maxideal(1))[1][6,1]+ev(L1,I[j3],7,0)*division(Q1,maxideal(1))[1][7,1];
                 L1=delete(L1,I[j3]);
                };
             q1=q1+Q1;
            };
         };

 //This is the last part where we assume bX_l'-->X_l' occurs in the last step, i.e. l'=e.
 //The result is recorded in the degree zero polynomial q_2.
       
// These are the contractions bX_l-->bX_e

      list L2=l; poly q2=p;
      for(int j4=1; j4<=k; j4=j4+1)
        {q2=ev(L2,I[j4],1,0)*division(q2,maxideal(1))[1][1,1]+ev(L2,I[j4],2,0)*division(q2,maxideal(1))[1][2,1]+ev(L2,I[j4],3,0)*division(q2,maxideal(1))[1][3,1]+ev(L2,I[j4],4,0)*division(q2,maxideal(1))[1][4,1]+ev(L2,I[j4],5,0)*division(q2,maxideal(1))[1][5,1]+ev(L2,I[j4],6,0)*division(q2,maxideal(1))[1][6,1]+ev(L2,I[j4],7,0)*division(q2,maxideal(1))[1][7,1];
         L2=delete(L2,I[j4]);
        };
    
// This is the contraction bX_e-->bX_e    

      q2=ev(L2,1,1,1)*division(q2,maxideal(1))[1][1,1]+ev(L2,1,2,1)*division(q2,maxideal(1))[1][2,1]+ev(L2,1,3,1)*division(q2,maxideal(1))[1][3,1]+ev(L2,1,4,1)*division(q2,maxideal(1))[1][4,1]+ev(L2,1,5,1)*division(q2,maxideal(1))[1][5,1]+ev(L2,1,6,1)*division(q2,maxideal(1))[1][6,1]+ev(L2,1,7,1)*division(q2,maxideal(1))[1][7,1];
      
// For the Bruhat chain I parametrized by n the sum of all contractions in the generalized Chevalley formula are recorded
// in the polynomial Q.

      poly Q=q0+q1+q2;
      
// The polynomial val is the sum of contractions over chains 

      val=val+Q;
     };
   return(val);
};

list end="file GChevE7 loaded";
type end;


==> InvE7.txt <==
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
//
//   IMPLEMENTATION OF THE COMPUTATION OF W_k-INVARIANT POLYNOMIALS FOR E_7 IN WEIGHT VARIABLES
//  
//   The procedure is 
//
//   ''proc InvE7(int j,int k)''
// 
//     j=the degree of the homogeneous polynomials
//     k=the residual Weyl group 
//
//   Also contains ''cvinv'' to change from weight to t_1,...,t_7 variables (Toda-Watanabe variables), and the opposite change of variables ''cv''
//
//
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////



////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
// Libraries
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////

LIB "finvar.lib";
ring r=0,(a,b,c,d,e,f,g),dp;


////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
//The map "cvinv" transforms weight variables in t_1,...t_7 variables
//The map "cv" transforms t_1,...t_7 variables into weight variables
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////

map cv=r,a,b-a,c-b,d-c,e-d+g,f-e+g,g-f;
map cvinv=r,a,a+b,a+b+c,a+b+c+d,(2/3)*a+(2/3)*b+(2/3)*c+(2/3)*d+(2/3)*e-(1/3)*f-(1/3)*g,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d+(1/3)*e+(1/3)*f-(2/3)*g,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d+(1/3)*e+(1/3)*f+(1/3)*g;



////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
//
//  Main procedure
//
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////



proc InvE7(int j,int k)
{


matrix R1[7][7]=-1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1;
matrix R2[7][7]=1,0,0,0,0,0,0,1,-1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1; 
matrix R3[7][7]=1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,-1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1; 
matrix R4[7][7]=1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,-1,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1; 
matrix R5[7][7]=1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,-1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1;   
matrix R6[7][7]=1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,-1,0,0,0,0,0,0,0,1;
matrix R7[7][7]=1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,-1;

if (k==1){ideal i=invariant_basis(j,R2,R3,R4,R5,R6,R7); return(i);}
if (k==2){ideal i=invariant_basis(j,R1,R3,R4,R5,R6,R7); return(i);}
if (k==3){ideal i=invariant_basis(j,R1,R2,R4,R5,R6,R7); return(i);}
if (k==4){ideal i=invariant_basis(j,R1,R2,R3,R5,R6,R7); return(i);}
if (k==5){ideal i=invariant_basis(j,R1,R2,R3,R4,R6,R7); return(i);}
if (k==6){ideal i=invariant_basis(j,R1,R2,R3,R4,R5,R7); return(i);}
if (k==7){ideal i=invariant_basis(j,R1,R2,R3,R4,R5,R6); return(i);}
};













==> ZcohE7.txt <==
///////////////////////////////////////////////////////////////////////////
//
//   IMPLEMENTATION OF THE COMPUTATION OF DEGREE POLYNOMIALS IN VARIABLES t_1,...t_7=a,b,c,d,e,f,g
//   REPRESENTING INTEGRAL CLASSES IN E_7/P_6 FOR DEGREES k<=9 (DEPENDING ON THE COMPUTER MEMORY) IN 
//   THE PROCEDURE "ZcohE7(int k)"
//  
//   The procedure returns Invr the ideal of the polynomials in degree k.
//   It is split in six blocks:

//   A. Smith normal form (over the integers)
//      A1. proc "smithunitcol (matrix A)"
//      A2. proc "smithcopri (matrix A, intvec vr,intvec vc)"
//
//   B. Complementary Z-module C in degree k to the ideal of relations in the extended ring.
//          proc compzmod (int k)
//
//   C. The image of the ring Q-module C_Q in \QQ[t_1,...,t_7] is computed (rational coefficients)
//          proc qimbed (int k)
//
//   D. Action of the Weyl group on C over the integers 
//          (not a procedure)
//
//   E. W_6-invariant polynomials on C_Q (over the rationals)
//          proc "icoh(int k)"
//
//   F. W_6-invariant polynomials of degree k in the ring with variables t_1,...t_7=a,b,c,d,e,f,g
//      (first on C by clearing denominators in E, and then in the original ring).
//          proc "ZcohE7(int k)
// 
//////////////////////////////////////////////////////////////////////////


///////////////////////////////////////////////////////////////////
// Libraries
/////////////////////////////////////////////////////////////////

LIB "control.lib";
LIB "matrix.lib";
LIB "finvar.lib";
LIB "qhmoduli.lib";








ring r=QQ[a,b,c,d,e,f,g];





///////////////////////////////////////////////////////////////////////////
//
//  A.Preliminary procedures to compute the Smith normal form
//
//////////////////////////////////////////////////////////////////////////

///////////////////////////////////////////////////////////////////////////
// Computation of weighted maximal ideals
///////////////////////////////////////////////////////////////////////////

proc wmaxid (int k)
{
 ideal wmax;
 for (int j=1; j<=k;j++)
 {ideal bas(j)=maxideal(j);
  int nc(j)=ncols(bas(j)); 
  for (int h=1;h<=nc(j);h++)
      {if (deg(bas(j)[h])!=k) 
          {bas(j)[h]=0;};
      };
 };
 for (int j=1; j<=k;j++) 
    {wmax=wmax+bas(j); 
    };
 return(wmax);
};

///////////////////////////////////////////////////////////////////////////
// Computation of weighted homogeoneous component of ideals
///////////////////////////////////////////////////////////////////////////

proc widhom (ideal i, int k)
{
 for (int l=1;l<k;l++)
    {ideal T(l)=wmaxid(l);
    };
 ideal widh,widhT;
 int h=ncols(i); 
 for (int j=1;j<=h;j++)
  {int dd=deg(i[j]); 
   if (dd<k)  {widhT=i[j]*T(k-dd); widh=widh+widhT;};
   if (dd==k) {widh=widh+i[j];};
  };             
 widh=std(widh);
 return(widh);
};


//////////////////////////////////////////////////////////////////
// Processes for  intvectors and matrices 
///////////////////////////////////////////////////////////////


///////////////////////////////////////////////////////////////////////////
//  1.Tautologic intvec of an integer
///////////////////////////////////////////////////////////////////////////

proc tauvec (int k)
{intvec tau;
 for(int j=1;j<=k;j++)
      {tau[j]=j;
      };
 return(tau);
};


///////////////////////////////////////////////////////////////////////////
//  2.Complementary intvec of a given one
///////////////////////////////////////////////////////////////////////////

proc compvec (intvec v,intvec sv)
{int h=size(v);int sh=size(sv); intvec indx; intvec comp;
 if(sv==0){comp=v;}
 else {for (int j=1;j<=sh;j++)
          {for (int i=1;i<=h;i++)
               {if (sv[j]==v[i]){indx[j]=i; ;break;};
               };
          };
       intvec compindx=comptau(h,indx);

       for(int j=1;j<=h-sh;j++)
         {int dd=compindx[j];comp[j]=v[dd];
         };
     };
return(comp);
};


///////////////////////////////////////////////////////////////////////////
//  3.Matrix associated to a permutation
///////////////////////////////////////////////////////////////////////////

proc matperm (int n,int i, int j)
{matrix A=unitmat(n);
 A[i,i]=0;A[i,j]=1;A[j,j]=0;A[j,i]=1;
 return(A);
};


///////////////////////////////////////////////////////////////////////////
//  4.Removing 0 rows of a matrix keeping indices info
///////////////////////////////////////////////////////////////////////////

proc compmat(matrix A,intvec Br,intvec Bc)
{intvec cBr,ccBr; int h;
 int hr=size(Br); int hc=size(Bc);
 for (int i=1;i<=hr;i++)
 {poly dT(i); int lr=Br[i];
  for (int j=1;j<=hc;j++)
      {int lc=Bc[j];
       if(A[lr,lc]>=0){dT(i)=dT(i)+A[lr,lc];}
       else {dT(i)=dT(i)-A[lr,lc];};
      };
  if (dT(i)==0){h=h+1; cBr[h]=lr;};
 }; 
 list l;
 if(h>0){ccBr=compvec(Br,cBr); matrix Co=submat(A,ccBr,Bc);
         l[1]=Co; l[2]=ccBr;l[3]=cBr;
        }
 else   {l[1]=submat(A,Br,Bc); l[2]=Br;l[3]=0;
        };
 return(l);
};


///////////////////////////////////////////////////////////////////////////
//  5.Permuting a matrix to take the minimum in abs. value to [1,1]
///////////////////////////////////////////////////////////////////////////

proc minmat (matrix A)
{
 int hr=nrows(A);
 int hc=ncols(A);
 poly dd; int xr,xc; 
 for (int i=1;i<=hr;i++)
    {for (int j=1;j<=hc;j++)
          {if (A[i,j]>0){dd=A[i,j]; xr=i;xc=j; break;};
           if (A[i,j]<0){dd=-A[i,j]; xr=i;xc=j; break;};
          };
     if (dd!=0){break;};
    };
 for (int i=1;i<=hr;i++)
    {for (int j=1;j<=hc;j++)
         {if (A[i,j]<0){A[i,j]=-A[i,j];}
          if (A[i,j]!=0 && A[i,j]<dd){dd=A[i,j]; xr=i;xc=j;};
        };
    };
 list l;l[1]=xr;l[2]=xc;l[3]=dd;
 return(l);
};


///////////////////////////////////////////////////////////////////////////
//  6.Permuting a matrix to a 1 to [1,1] if existent
///////////////////////////////////////////////////////////////////////////

proc onemat (matrix A)
{
 int hr=nrows(A);
 int hc=ncols(A);
 list l;
 poly dd; int xr,xc,m; 
 for (int j=1;j<=hc;j++)
    {for (int i=1;i<=hr;i++)
          {if (A[i,j]==1 || A[i,j]==-1)
             {m=1;dd=A[i,j]; xr=i;xc=j; break;};
          };
     if (m==1){break;};
    };
 if(dd==0){l=1,1,0;}
 else{l[1]=xr;l[2]=xc;l[3]=dd;};
 return(l);
};


///////////////////////////////////////////////////////////////////////////
//  7.Extended gcd
///////////////////////////////////////////////////////////////////////////

proc exeuc (int a,int b)
{
 int sa,sb,ep; sa=1;sb=1; list l; int lastx=1; int x=0; int lasty=0; int y=1;
 if(b==0){l=a,lastx,lasty;}
 else
    {
     if (a<0){a=-a; sa=-1;};
     if (b<0){b=-b;sb=-1;};
     if (b<a){int c=a;int a=b; int b=c; ep=1};
     int q;int r; int h=1; int xt,yt;
     while(h>0)
      {q=a div b; r=a mod b;;
       xt=x; x=lastx-q*x; lastx=xt; 
       yt=y;  y=lasty-q*y; lasty=yt;
       if(r==0){break;};
       a=b; b=r; 
      };
     if(ep==0){list l=b,sa*lastx,sb*lasty;}
     else{list l=b,sa*lasty,sb*lastx;};
    }
 return(l);
};


///////////////////////////////////////////////////////////////////////////
//
//  A1. First process involving the Smith normal form: Reduces a matrix by locating successively rows with just a unit 
//
///////////////////////////////////////////////////////////////////////////

proc smithunitcol (matrix A)
{
 list L;
 int hr=nrows(A);
 int hc=ncols(A);
 int u; int nu;
 intvec vr=tauvec(hr);
 intvec vc=tauvec(hc);
 intvec xu,yu,su;
 int wh=1;
 int rd;
 while(wh>0)
  {int br; 
   rd++; 
   for (int i=1;i<=size(vr);i++)
     {
      int sg; int s; int cy;
      for (int j=1;j<=size(vc);j++)
        {int x=vr[i];int y=vc[j]; int dd=int(A[x,y]);
         if (dd<0){cy=j;s=s-dd;};
         if (dd>0){cy=j;s=s+dd;};
        };
      if (s==1){br++;u++;
                xu[u]=i;yu[u]=vc[cy]; 
                if(sg==0){su[u]=1;}
                else {su[u]=-1;};
                vr[i]=0;
                vr=compress(vr);
                vc[cy]=0;
                vc=compress(vc);
               };     
      if (u==hc){break;};
     };
   if (br==0){break;};
   if (u==hc){break;}; 
  };

 if(u!=hc){A=submat(A,vr,vc);L="not a basis of monomials",vr,vc,u;}
 else{L="a basis of monomials",vr,vc,u;};
//type L;
// type rd;
// type hc;
// type u;
return(L);
};



///////////////////////////////////////////////////////////////////////////
//
//  A2. Second process involving the Smith normal form: Done locating units and
//      coprimes in rows (only needed for degree higher than 8 (9 if we
//      reoreder variables in the degree 8 case). Reduces a matrix by locating successively rows with just a unit 
//
///////////////////////////////////////////////////////////////////////////

proc smithcopri (matrix A, intvec vr,intvec vc)
{
 matrix As=submat(A,vr,vc);
 int cop;
 intvec vcop;
 int uu; 
 intmat S,S1,U; 
 list L;
 int hr=nrows(As);
 int hc=ncols(As);
 S=As;

 for (int l=1;l<=hc;l++)
 {
 // type l;
  int htr=nrows(As);
  int htc=ncols(As);

////////////// Looking for units
  list lo=onemat(As);
  ////////// Assume there are units
  if(lo[3]!=0)
  {type "unit";
   uu++;
   As=permrow(As,1,lo[1]);
   As=permcol(As,1,lo[2]);

//////////Modifying Az, first kill column and then row
   matrix Ds=As
  
   for (int i=2; i<=htr;i++)
      { for (int j=1;j<=htc;j++)
          {if(As[1,1]==1){As[i,j]=As[i,j]-Ds[i,1]*As[1,j];}
           else {As[i,j]=As[i,j]+Ds[i,1]*As[1,j];};
          };
      };
   if(l<hc)
    {
     for(int j=2;j<=htc;j++)
       {As[1,j]=0;
       };
    };


      if(l==1)
       {S=As;
        U=unitmat(hr); 
       }
   else
       {S=dsum(S1,As);
       }; 

////////First column permutation to send the unit to Az[1,1]
   U=permcol(U,l,l-1+lo[1]);

/////Add modification of l-th column to kill first column

   for(int i=1;i<=hr;i++)
        {int Uga;
          for(int hh=1;hh<=htr-1;hh++) 
           {if(As[1,1]==1){Uga=Uga+U[i,l+hh]*Ds[hh+1,1];}
            else {Uga=Uga-U[i,l+hh]*Ds[hh+1,1];};
            };
           U[i,l]=U[i,l]+Uga; 
        }; 
  };

  if (As[1,1]!=1 && As[1,1]!=-1)
   {cop++;
    vcop[cop]=l;
    if(l==1){U=unitmat(hr);
            };
////Since our columns are irreducible, we look a pair of coprime entries

    for(int i0=1;i0<=htr;i0++)
    {for(int i=1;i<=htr;i++)
        {
/////////////We ignore zeros and equal pairs
         if (As[i0,1]!=0 && As[i,1]!=0 && i0!=i)
            {
             int x=int(As[i0,1]); int y=int(As[i,1]);
             list ld=exeuc(x,y);
           //  type ld[1];
             if(ld[1]==1)
               {type "coprime";
/////////////We make Az[1,1]=1
//////We take Az[i0,1] to Az[1,1]
                As=permrow(As,1,i0);
                U=permcol(U,l,l-1+i0);

                matrix Ch=unitmat(htr);
                Ch[1,1]=ld[2]; Ch[i,1]=-As[i,1];
                Ch[1,i]=ld[3]; Ch[i,i]=As[1,1];
                matrix Cinv=unitmat(hr);

                Cinv[l,l]=As[1,1];
                Cinv[l-1+i,l]=As[i,1];
                Cinv[l,l-1+i]=-ld[3];
                Cinv[l-1+i,l-1+i]=ld[2]; 
                     
                As=Ch*As;
                U=U*Cinv;

               }; 
             print(As[1,1]);
            };
////////We now have Az[1,1]=1 and leave the i-list
         if(As[1,1]==1){break;};
        };
////////We now have Az[1,1]=1 and leave the i0-list
      if(As[1,1]==1){break;}; 
    };
/////////Now repeat the unit elimination with Az[1,1]=1;

//////////Modifying Az 
    matrix Ds=As;
    print(As);
    for (int i=2; i<=htr;i++)
      { for (int j=1;j<=htc;j++)
          {As[i,j]=As[i,j]-Ds[i,1]*As[1,j];
          };
      };
 

///////////Killing the first column changes Ut and Az
    if(l<hc)
     { 
      for(int j=2;j<=htc;j++)
         {As[1,j]=0;
       };
     };


/////Extending U,Az
    if(l==1)
     {S=As;
      U=unitmat(hr); 
     }
    else
     {S=dsum(S1,As);
     }; 

/////Add modification of l-th column
    for(int i=1;i<=hr;i++)
     {int Uga;
      for(int hh=1;hh<=htr-1;hh++) 
         {Uga=Uga+U[i,l+hh]*Ds[hh+1,1];
         };
      U[i,l]=U[i,l]+Uga;
     }; 

///////// finish the coprime step        
  };

/////Modify S1;
  if (l==1){S1=As[1,1];}
  else {S1=dsum(S1,As[1,1]);};

////Remove 1st row and column from Az for l+1-th step
  if(l<hc)
  {
   matrix Bs=As; 
   matrix As[htr-1][htc-1];
   for (int i=1;i<=htr-1;i++)
    {for (int j=1;j<=htc-1;j++)
         {As[i,j]=Bs[i+1,j+1];print(l);
         };
    };
  };
 };

 L[1]=U;L[2]=S;L[3]=uu;
 return(L);
};





//////////////////////////////////////////////////////////////////////////////////////////////////////////////
//
//   B. Complementary Z-module in degree k to the ideal of relations in the extended ring.
//
//////////////////////////////////////////////////////////////////////////////////////////////////////////////





/////////////////////////////////////////////////////////////////////////////////////////////////////////////
// Additional generators in Nakagawa's presentation of the extended ring, both with integer and rational coefficients
///////////////////////////////////////////////////////////////////////////////////////////////////////////


intvec v=1,1,1,1,1,1,1,1,3,4,5,9;
ring rg=integer,(a,b,c,d,e,f,g,t(1),t(3),t(4),t(5),t(9)),wp(v);
ring r0=0,(a,b,c,d,e,f,g,t(1),t(3),t(4),t(5),t(9)),wp(v);


/////////////////////////////////////////////////////////////////////////////
// Computation of the complementary Z-module to the degree k relations
//////////////////////////////////////////////////////////////////////////

setring rg;

proc compzmod (int k)
{
 ring rr=integer,(a,b,c,d,e,f,g),dp;
 setring rr;
 for (int h=1;h<=7;h++) 
    {poly ee(h)=elemSymmId(7)[h];
    };
 setring rg;
 for (int h=1;h<=7;h++) 
    {poly ee(h)=imap(rr,ee(h));
    };
 ///////The polynomials defining the relations
 poly r(1)=ee(1)-3*t(1);
 poly r(2)=ee(2)-4*t(1)^2;
 poly r(3)=ee(3)-2*t(3);
 poly r(4)=ee(4)+2*t(1)^4-3*t(4);
 poly r(5)=ee(5)-3*t(1)*t(4)+2*t(1)^2*t(3)-2*t(5);
 poly r(6)=t(3)^2+2*ee(6)-2*t(1)*t(5)-3*t(1)^2*t(4)+t(1)^6;
 poly r(7)=0;
 poly r(8)=3*t(4)^2-2*t(3)*t(5)+t(1)*(2*ee(7)-6*t(3)*t(4))-9*t(1)^2*ee(6)+12*t(1)^3*t(5)+15*t(1)^4*t(4)-6*t(1)^5*t(3)-t(1)^8;
 poly r(9)=2*ee(6)*t(3)+t(1)^2*ee(7)-3*t(1)^3*ee(6)-2*t(9);
 poly r(10)=t(5)^2-2*ee(7)*t(3)+3*t(1)^3*ee(7);
 poly  r(11)=0;
 poly r(12)=3*ee(6)^2-2*t(4)^3-2*ee(7)*t(5)+2*t(3)*t(4)*t(5)+t(1)*(4*ee(7)*t(4)-2*ee(6)*t(5)+6*t(3)*t(4)^2)+t(1)^2*(-3*ee(7)*t(3)+3*ee(6)*t(4))+t(1)^3*(-12*t(4)*t(5)+5*ee(6)*t(3))+t(1)^4*(-2*t(3)*t(5)-15*t(4)^2)-10*t(1)^6*ee(6)+12*t(1)^7*t(5)+19*t(1)^8*t(4)-6*t(1)^9*t(3)-2*t(1)^12;
 poly r(13)=0;
 poly r(14)=ee(7)^2+6*ee(7)*t(3)*t(4)-2*ee(6)*t(3)*t(5)-t(1)^2*ee(7)*t(5)+t(1)^3*(-9*ee(7)*t(4)+3*ee(6)*t(5))-6*t(1)^4*ee(7)*t(3)+9*t(1)^7*ee(7);
 poly r(15)=0;
 poly r(16)=0;
 poly r(17)=0;
 poly r(18)=-t(9)^2+2*ee(6)*ee(7)*t(5)+6*ee(7)*t(3)*t(4)^2-2*ee(7)^2*t(4)-2*ee(6)*t(3)*t(4)*t(5)+2*ee(6)*t(3)*t(9)+t(1)*(-6*ee(7)^2*t(3)+24*ee(6)*ee(7)*t(4))+t(1)^2*(-25*ee(7)*t(4)*t(5)+ee(7)*t(9)-18*ee(6)*ee(7)*t(3))+t(1)^3*(-45*ee(7)*t(4)^2+20*ee(7)*t(3)*t(5)+3*ee(6)*t(4)*t(5)-3*ee(6)*t(9))+t(1)^4*(11*ee(7)^2+2*ee(6)*t(3)*t(5)+48*ee(7)*t(3)*t(4))+51*t(1)^5*ee(6)*ee(7)-53*t(1)^6*ee(7)*t(5)+t(1)^7*(-69*ee(7)*t(4)-3*ee(6)*t(5))+16*t(1)^8*ee(7)*t(3)+15*t(1)^11*ee(7);

/////////////the ideal of relations up to a given degree in versions
//of generators and the standard form
 ideal i(1)=r(1);
 ideal i(2)=r(1),r(2); i(2)=std(i(2)); ideal I(2)=r(1),r(2);
 ideal i(3)=i(2)+r(3); i(3)=std(i(3)); ideal I(3)=r(1),r(2),r(3);
 ideal i(4)=i(3)+r(4); i(4)=std(i(4)); ideal I(4)=r(1),r(2),r(3),r(4);
 if (k>=5)
  {
 ideal i(5)=i(4)+r(5); i(5)=std(i(5));  ideal I(5)=r(1),r(2),r(3),r(4),r(5);
  };
   if (k>=6)
  {
 ideal i(6)=i(5)+r(6); i(6)=std(i(6));  ideal I(6)=r(1),r(2),r(3),r(4),r(5),r(6);
  };
 if (k>=7)
  {
 ideal i(7)=i(6); ideal I(7)=I(6);
  };
 if (k>=8)
  {
 ideal i(8)=i(7)+r(8); i(8)=std(i(8));  ideal I(8)=r(1),r(2),r(3),r(4),r(5),r(6),r(8);
  };
 if (k>=9)
  {
   ideal i(9)=i(8)+r(9); i(9)=std(i(9));  ideal I(9)=r(1),r(2),r(3),r(4),r(5),r(6),r(8),r(9);
  };
 if (k>=10)
  {
   ideal i(10)=i(9)+r(10); i(10)=std(i(10)); ideal I(10)=r(1),r(2),r(3),r(4),r(5),r(6),r(8),r(9),r(10);
  };
 if (k>=11)
   {
    ideal i(11)=i(10); ideal I(11)=I(10)
   };
 if (k>=12)
   {
    ideal i(12)=i(11)+r(12); i(12)=std(i(12)); ideal I(12)=r(1),r(2),r(3),r(4),r(5),r(6),r(8),r(9),r(10),r(12);
   };
 if (k>=13)
    {
     ideal i(13)=i(12);
    };
//ideal i(14)=i(13)+r(14); i(14)=std(i(14));
//ideal i(15)=i(14);
//ideal i(16)=i(15);
//ideal i(17)=i(16);
//ideal i(18)=i(17)+r(18); i(18)=std(i(18));

/////The ideal of relations up to degree k
 ideal I=std(i(k));

/////The ideal of all weighted homogeneous monomials of degree k
 ideal wBas=wmaxid(k);
 int dB=ncols(wBas);

/////The degree k polynomials in the ideal of relations
 ideal H=widhom(I,k);
 H=std(H);
 int dH=ncols(H);
 for (int j=1;j<=dH;j++)
    {int dd=deg(H[j]);
     if (dd!=k){H[j]=0;}
    };
 H=compress(H);
 dH=ncols(H);
 
 
 
////The matrix of coefficients of H in the basis of weighted homogeneous ideals 
 matrix A[dB][dH];
 for (int j=1;j<=dH;j++)
   {for (int i=1;i<=dB;i++)
     {A[i,j]=H[j]/wBas[i];
     };
   };

   
////The data to construct the complementary Z-module C
 list l=smithunitcol(A);
 

 ideal C;
 if(l[4]==dH)
    {for (int j=1;j<=dB-dH;j++)
       {int dd=l[2][j];C[j]=wBas[dd];
       };
    };
 if(l[4]!=dH)
    {
     list lc=compmat(A,l[2],l[3]);
     
     list ls=smithcopri(A,lc[2],l[3]);

     matrix U=ls[1];

     int hw=size(lc[3]);

     for (int j=1;j<=hw;j++)
        {
         C[j]=0;int dd=lc[3][j];C[j]=wBas[dd];
        };
   
     int gc=size(l[3]);
     int fc=size(lc[2]);

     for (int j=gc+1;j<=fc;j++)
     {int e=hw-gc+j; C[e]=0;
      for(int i=1;i<=fc;i++)
       {int dd=lc[2][i];C[e]=C[e]+U[i,j]*wBas[dd];
       };
     };
    };

 
/////////Matrix giving the splitting basis of wBas(k) in C+H, and its inverse
 int u=l[4];
 matrix E[dB][dB];
 if(l[4]==dH)
  {
   for (int j=1;j<=dB-dH;j++)
      {int dd=l[2][j]; E[dd,j]=1;
      };
  };    
    
 for (int j=dB-dH+1;j<=dB;j++)
      {for (int i=1;i<=dB;i++)
         { E[i,j]=A[i,j-dB+dH];
         };
      };
   
 setring r0;
 ideal C0=imap(rg,C);
 matrix E0=imap(rg,E);
 matrix F=luinverse(E0)[2];
 
 setring rg;
 matrix Einv=imap(r0,F);

 list lz=wBas,C,H,Einv;
 return(lz);
 lz;
};




////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
// 
// C. Image of the ring a,b,c,d,e,f,g in the complementary Q-module inside the (Q)-ring with the additional variables
// 
////////////////////////////////////////////////////////////////////////////////////////////////////////////


proc qimbed (int k)
{
 ring r=0,(a,b,c,d,e,f,g),dp;
 setring r;
 ideal max0(k)=maxideal(k);
 setring rg;
 ideal maxx(k)=imap(r,max0(k));
 list l=compzmod(k);
 ideal wBas(k)=l[1];
 ideal C=l[2];
 matrix Einv=l[4];
 int dB=size(wBas(k));
 int m(k)=size(maxx(k));
 matrix W[dB][m(k)];
 for (int j=1;j<=m(k);j++)
  {
   for (int i=1;i<=dB;i++)
    {W[i,j]=maxx(k)[j]/wBas(k)[i];
    };
  };
 int c=size(C);

 matrix WC0[dB][m(k)];
 matrix WC[c][m(k)];
 WC0=Einv*W;
 for (int j=1;j<=m(k);j++)
   {
    for (int i=1;i<=c;i++)
       {WC[i,j]=WC0[i,j];
       };
   };

 ideal I;
 for (int j=1;j<=m(k);j++)
    {I[j]=0;
     for (int i=1;i<=c;i++)
       {I[j]=I[j]+WC[i,j]*C[i];
       };
    };
 list li=WC,I,C;
 return(li);
};

////////////////////////////////////////////////////////////////////////////
// This is a non-strictly needed routine, just to check that the kernel of 
// qimbed is what it  should be, the ideal of W7-invariant polynomials. 
// This is done with rational coefficients (up to degree 5)
////////////////////////////////////////////////////////////////////////////
//
//proc checkker (int k)
//{
// ring r=0,(a,b,c,d,e,f,g),dp;
// ring r0=0,(a,b,c,d,e,f,g,t(1),t(3),t(4),t(5),t(9)),wp(v);
//  
// setring rg;
// list lk=qimbed(k);
// matrix Z=lk[1];
// 
//
// setring r0;
// matrix Z=imap(rg,Z);
// list LuZ=ludecomp(Z);
// matrix P0Z=LuZ[1];
// matrix L0Z=LuZ[2];
// matrix U0Z=LuZ[3];
// matrix OZ[nrows(Z)][1];
// 
/////This gives the kernel of the map
// list  lS0Z=lusolve(P0Z,L0Z,U0Z,OZ);
// matrix SZ=lS0Z[3];
// int nz=nrows(SZ);
// 
// ring r=0,(a,b,c,d,e,f,g),dp;
// setring r;
// ideal Imx=maxideal(k);
// 
// setring r0;
// ideal Imx=imap(r,Imx);
// int cz(k)=ncols(SZ);
// ideal F;
// for (int j=1;j<=cz(k);j++)
// {F[j]=0;
//  for (int i=1;i<=nz;i++)
//    {F[j]=F[j]+SZ[i,j]*Imx[i];
//    };
// };
// 
// setring r;
// ideal F=imap(r0,F);
// map Re(1)=r,b,a,c,d,e,f,g;
// map Re(2)=r,a,c,b,d,e,f,g;
// map Re(3)=r,a,b,d,c,e,f,g;
// map Re(4)=r,a,b,c,e,d,f,g;
// map Re(5)=r,a,b,c,d,f,e,g;
// map Re(6)=r,a,b,c,d,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d+(1/3)*e-(2/3)*f-(2/3)*g,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d-(2/3)*e+(1/3)*f-(2/3)*g,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d-(2/3)*e-(2/3)*f+(1/3)*g;
//
/////This is the degree 2 polynomial in W7; the next one appears in degree 6;
// to extend the check to the corresponding degrees we just need to add the 
// generators
// poly PT2=-4*a^2+a*b-4*b^2+a*c+b*c-4*c^2+a*d+b*d+c*d-4*d^2+a*e+b*e+c*e+d*e-4*e^2+a*f+b*f+c*f+d*f+e*f-4*f^2+a*g+b*g+c*g+d*g+e*g+f*g-4*g^2;
// ideal IT=PT2;
// int hker=1;
// for (int i=1;i<=cz(k);i++)
//     {poly P,Q; P=F[i];
//      Q=NF(P,IT); type Q;
//      if(Q!=0){hker=hker++;};
//     };
// if (hker!=1){list ll="Wrong kernel";}
// else {list ll="Right kernel";};
//return(ll);
//};





////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
// 
//  D. Action of the Weyl group on C (over the integers)
// 
////////////////////////////////////////////////////////////////////////////////////////////////////////////



////////////////////////////////////////////////////////////////////////////////////////////////////////////
//   The action of the Weyl group on the extended ring
////////////////////////////////////////////////////////////////////////////////////////////////////////

ring rr=integer,(a,b,c,d,e,f,g),dp;
setring rr;
for (int h=1;h<=7;h++) 
    {poly ee(h)=elemSymmId(7)[h];
    };

setring rg;
for (int h=1;h<=7;h++) 
    {poly ee(h)=imap(rr,ee(h));
    };

map s(1)=rg,b,a,c,d,e,f,g,t(1),t(3),t(4),t(5),t(9);
map s(2)=rg,a,c,b,d,e,f,g,t(1),t(3),t(4),t(5),t(9);
map s(3)=rg,a,b,d,c,e,f,g,t(1),t(3),t(4),t(5),t(9);
map s(4)=rg,a,b,c,e,d,f,g,t(1),t(3),t(4),t(5),t(9);
map s(5)=rg,a,b,c,d,f,e,g,t(1),t(3),t(4),t(5),t(9);

////We compute the action of the 6-th root inductively on each generator (not on t(9))

map s6=rg,a,b,c,d,t(1)-f-g,t(1)-e-g,t(1)-e-f,t(1),t(3),t(4),t(5),t(9);

/////Action on t(1)

ideal wBas(1)=compzmod(1)[1];
int dB(1)=size(wBas(1));
ideal C(1)=compzmod(1)[2];
int c(1)=size(C(1));
matrix Einv(1)=compzmod(1)[4];
matrix MS1[c(1)][1];
poly p1,q1; q1=ee(1); matrix V1[dB(1)][1]; matrix VC1[dB(1)][1];
p1=s6(q1);
for (int i=1;i<=dB(1);i++)
    {V1[i,1]=p1/wBas(1)[i];
    };
VC1=Einv(1)*V1;
for (int i=1;i<=c(1);i++)
    {MS1[i,1]=VC1[i,1];
    };
poly S1d;
for (int j=1;j<=c(1);j++)   
   {S1d=S1d+MS1[j,1]*C(1)[j];
   };

setring r0;
poly S10=(1/3)*imap(rg,S1d);

setring rg;
poly S1=imap(r0,S10);
map s6=rg,a,b,c,d,t(1)-f-g,t(1)-e-g,t(1)-e-f,S1,t(3),t(4),t(5),t(9);

/////////////Action on t(3)

ideal wBas(3)=compzmod(3)[1];
int dB(3)=size(wBas(3));
ideal C(3)=compzmod(3)[2];
int c(3)=size(C(3));
matrix Einv(3)=compzmod(3)[4];
matrix MS3[c(3)][1];
poly p3,q3; q3=ee(3); matrix V3[dB(3)][1]; matrix VC3[dB(3)][1];
p3=s6(q3);
for (int i=1;i<=dB(3);i++)
   {V3[i,1]=p3/wBas(3)[i];
   };
VC3=Einv(3)*V3;
for (int i=1;i<=c(3);i++)
    {MS3[i,1]=VC3[i,1];
    };
poly S3d;
for (int j=1;j<=c(3);j++)   
   {S3d=S3d+MS3[j,1]*C(3)[j];
   };

setring r0; 
poly S30=(1/2)*imap(rg,S3d);

setring rg;
poly S3=imap(r0,S30);
map s6=rg,a,b,c,d,t(1)-f-g,t(1)-e-g,t(1)-e-f,S1,S3,t(4),t(5),t(9);

///////////Action on t(4)

ideal wBas(4)=compzmod(4)[1];
int dB(4)=size(wBas(4));
ideal C(4)=compzmod(4)[2];
int c(4)=size(C(4));
matrix Einv(4)=compzmod(4)[4];
matrix MS4[c(4)][1];
poly p4,q4; q4=81*ee(4)+2*(ee(1)^4); matrix V4[dB(4)][1]; matrix VC4[dB(4)][1];
p4=s6(q4);
for (int i=1;i<=dB(4);i++)
    {V4[i,1]=p4/wBas(4)[i];
    };
VC4=Einv(4)*V4;
for (int i=1;i<=c(4);i++)
    {MS4[i,1]=VC4[i,1];
    };
poly S4d;
for (int j=1;j<=c(4);j++)   
   {S4d=S4d+MS4[j,1]*C(4)[j];
   };

setring r0; 
poly S40=(1/243)*imap(rg,S4d);

setring rg;
poly S4=imap(r0,S40);
map s6=rg,a,b,c,d,t(1)-f-g,t(1)-e-g,t(1)-e-f,S1,S3,S4,t(5),t(9);

/////////////Action on t(5)

ideal wBas(5)=compzmod(5)[1];
int dB(5)=size(wBas(5));
ideal C(5)=compzmod(5)[2];
int c(5)=size(C(5));
matrix Einv(5)=compzmod(5)[4];
matrix MS5[c(5)][1];
poly p5,q5; q5=243*ee(5)-ee(1)*(81*ee(4)+2*(ee(1)^4))+27*(ee(1)^2)*ee(3);
matrix V5[dB(5)][1]; matrix VC5[dB(5)][1];
p5=s6(q5);
for (int i=1;i<=dB(5);i++)
     {V5[i,1]=p5/wBas(5)[i];
     };
VC5=Einv(5)*V5;
for (int i=1;i<=c(5);i++)
    {MS5[i,1]=VC5[i,1];
    };
poly S5d;
for (int j=1;j<=c(5);j++)   
   {S5d=S5d+MS5[j,1]*C(5)[j];
   };

setring r0;
poly S50=(1/486)*imap(rg,S5d);

setring rg;
poly S5=imap(r0,S50);
map s6=rg,a,b,c,d,t(1)-f-g,t(1)-e-g,t(1)-e-f,S1,S3,S4,S5,t(9);


///////////////////////////////////////////////////////////////////////////////////////////////////////
//
// E. Computation of the W6-invariant polynomials on C over the rationals (so inside of the extended ring)
// 
//////////////////////////////////////////////////////////////////////////////////////////////////////


setring r0;

proc icoh(int k)
{
ring r=0,(a,b,c,d,e,f,g),dp;
// ring r0=0,(a,b,c,d,e,f,g,t(1),t(3),t(4),t(5),t(9)),wp(v);
 setring rg;

 map s(1)=rg,b,a,c,d,e,f,g,t(1),t(3),t(4),t(5),t(9);
 map s(2)=rg,a,c,b,d,e,f,g,t(1),t(3),t(4),t(5),t(9);
 map s(3)=rg,a,b,d,c,e,f,g,t(1),t(3),t(4),t(5),t(9);
 map s(4)=rg,a,b,c,e,d,f,g,t(1),t(3),t(4),t(5),t(9);
 map s(5)=rg,a,b,c,d,f,e,g,t(1),t(3),t(4),t(5),t(9);
 map s(6)=rg,a,b,c,d,t(1)-f-g,t(1)-e-g,t(1)-e-f,S1,S3,S4,S5,t(9);

/////Inverse of the matrix giving the splitting C+H
 
 list l=compzmod(k);
 ideal wBas=l[1];
 int dB=size(wBas);
 ideal C=l[2];
 ideal H=l[3];
 int dH=size(H);
 matrix Einv=l[4];

/////Matrix with kernel the invariant polynomials
 
 matrix K[6*(dB-dH)][dB-dH];
 for (int h=1;h<=6;h++)
   {for(int j=1;j<=dB-dH;j++)
      {poly p,q; q=C[j]; matrix V[dB][1]; matrix VC[dB][1];
       p=s(h)(q)-q;
       for (int i=1;i<=dB;i++)
           {V[i,1]=p/wBas[i];
           };
       VC=Einv*V;
       for (int i=1;i<=dB-dH;i++)
           {K[(h-1)*(dB-dH)+i,j]=VC[i,1];
           };
      }; 
   };

////////Computation of its kernel
   
 setring r0;
 ideal C0=imap(rg,C);
 matrix K0=imap(rg,K);
 list Lu=ludecomp(K0);
 matrix P0=Lu[1];
 matrix L0=Lu[2];
 matrix U0=Lu[3];
 matrix O[6*(dB-dH)][1];
 list  lS0=lusolve(P0,L0,U0,O);
 matrix Sy0=lS0[3];

 list ll=Sy0,C0,dB,dH,k;
 return(ll);
};



///////////////////////////////////////////////////////////////////////////////////////////////////////
//
// F. Main procedure: Computation of the W6-invariant polynomials of degree k<=8 in the original ring 
// 
//////////////////////////////////////////////////////////////////////////////////////////////////////


setring r;



proc ZcohE7(int k)
{
setring r0;
list li=icoh(k);
//type li;
int k=li[5]; 
int dB=li[3]; 
int dH=li[4]; 
matrix Sy0=li[1]; 
ideal C0=li[2]; 


 
///////////Reconstruct invariant polyn. from integral vectors


int sz(1),sz(2),sz(3),sz(4),sz(5),sz(6),sz(7),sz(8),sz(9),sz(10),
sz(11);
sz(1)=1;sz(2)=1;sz(3)=1;sz(4)=2;sz(5)=2;sz(6)=3;sz(7)=3;
sz(8)=4; sz(9)=4; sz(10)=5;sz(11)=5;

////////// By changing to the integral ring we clear denominators and obtain invariant polynomials in C


setring rg;
matrix Sy=imap(r0,Sy0); 
ideal C=imap(r0,C0); 

////////////////////////////////////////////////////

ideal Inv;

for (int j=1;j<=sz(k);j++)
    {Inv[j]=0;
     for (int i=1;i<=dB-dH;i++)
          {Inv[j]=Inv[j]+Sy[i,j]*C[i];
          };
    };


//////////////////////////////////////////////////////////
// Non-strictly necessary process to check that indeed we get
// W6-invariant polynomials in C
//////////////////////////////////////////////////////////
//
//proc invextr (int k, ideal Inv)
//{
// list l=compzmod(k);
// ideal H=l[3];
//
/////////invariance check
// setring r0;
// ideal H=imap(rg,H);
// ideal Inv=imap(rg,Inv);
// map s0(1)=r0,b,a,c,d,e,f,g,t(1),t(3),t(4),t(5),t(9);
// map s0(2)=r0,a,c,b,d,e,f,g,t(1),t(3),t(4),t(5),t(9);
// map s0(3)=r0,a,b,d,c,e,f,g,t(1),t(3),t(4),t(5),t(9);
// map s0(4)=r0,a,b,c,e,d,f,g,t(1),t(3),t(4),t(5),t(9);
// map s0(5)=r0,a,b,c,d,f,e,g,t(1),t(3),t(4),t(5),t(9);
// map s0(6)=r0,a,b,c,d,t(1)-f-g,t(1)-e-g,t(1)-e-f,S10,S30,S40,S50,t(9);
//
// int hinv=1;
//
// for (int h=1;h<=6;h++)
//  {for (int i=1;i<=sz(k);i++)
//     {poly p,q; q=Inv[i];
//      p=s0(h)(q)-q;
//      if(NF(p,H)!=0){hinv=hinv++;};
//     };
//    };
// setring rg;
// if (hinv!=1){list ll="Not invariant";}
// else {list ll="Invariant. The computation is OK";};
// return(ll);
//};
//
//invextr(k,Inv);



//////////////////////////////////////////////////////////////////////////////
// Invatiant polynonials in the variables t_1,...t_7=a,b,c,d,e,f,g
///////////////////////////////////////////////////////////////////////////////


 setring rg;
 list lim=qimbed(k);
 ideal Im=lim[2];
 


 setring r0;
 ideal Inv=imap(rg,Inv);
 int i(k)=size(Inv);
 ideal Im0=imap(rg,Im);
 int m(k)=size(Im0);
 matrix CI[m(k)][i(k)];
 for (int h=1;h<=i(k);h++)
  {poly p=Inv[h]; matrix M=division(p,Im0)[1];
   for (int j=1;j<=m(k);j++)
     { CI[j,h]=M[j,1];
     };
  };
 
 
 
///////////////////////////////////////////////////////
// Pulling back the ideal in C to the original ring 
//////////////////////////////////////////////////////


// ring r=0,(a,b,c,d,e,f,g),dp;
 setring r; 
 matrix CI=imap(r0,CI);
 ideal B(k)=maxideal(k);
 ideal Invf;
 for (int h=1;h<=i(k);h++)
  {Invf[h]=0;
   for (int j=1;j<=m(k);j++)
   {Invf[h]=Invf[h]+CI[j,h]*B(k)[j];
   };
  };
 return(Invf);
}; 




 
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
// End of the algorithm with ideal "ZcohE7(int k)". Below is the polynomial p=ZcohE7(4)[2] that proves the non-integrality of the 
// characteristic isomorphism
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
 
 
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
 
// p=3/8a4-3/32a3b+1/4a2b2-3/32a3c+37/128ab2c-5/32b3c+1/4a2c2+37/128abc2-11/128b2c2-5/32bc3+17/32a3d+7/8ab2d+17/128abcd+37/128b2cd+
// 7/8ac2d+37/128bc2d+15/128abd2-7/32b2d2+15/128acd2+15/128bcd2-7/32c2d2+83/128ad3+3/128bd3+3/128cd3-3/32d4+193/512ab2e-17/128b3e+
// 85/256abce+97/512b2ce+193/512ac2e+97/512bc2e-17/128c3e+25/256abde+157/512b2de+25/256acde+179/512bcde+157/512c2de+105/512ad2e+
// 69/512bd2e+69/512cd2e+3/64d3e+81/256abe2-163/512b2e2+81/256ace2+111/512bce2-163/512c2e2+231/256ade2+171/512bde2+171/512cde2
// -231/512d2e2+77/512ae3-39/512be3-39/512ce3+41/512de3-29/128e4+17/32a3f+7/8ab2f+17/128abcf+37/128b2cf+7/8ac2f+37/128bc2f
// -13/32a2df+45/128bcdf+103/128ad2f+43/128bd2f+43/128cd2f-29/128d3f+25/256abef+157/512b2ef+25/256acef+179/512bcef+157/512c2ef
// -9/256adef+171/512bdef+171/512cdef+181/512d2ef+231/256ae2f+171/512be2f+171/512ce2f+23/512de2f+41/512e3f+15/128abf2
// -7/32b2f2+15/128acf2+15/128bcf2-7/32c2f2+103/128adf2+43/128bdf2+43/128cdf2-1/4d2f2+105/512aef2+69/512bef2+69/512cef2+
// 181/512def2-231/512e2f2+83/128af3+3/128bf3+3/128cf3-29/128df3+3/64ef3-3/32f4-5/3a3g-2a2bg-831/512ab2g-691/384b3g+
// 85/256abcg+97/512b2cg-1087/512ac2g-1183/512bc2g+77/384c3g+25/256abdg+157/512b2dg-103/256acdg-77/512bcdg-99/512c2dg-
// 1175/512ad2g-1211/512bd2g-187/512cd2g+73/192d3g-2a2eg+51/64abeg-459/256b2eg+19/64aceg+115/256bceg-587/256c2eg+1/16adeg+
// 85/256bdeg-43/256cdeg-601/256d2eg-817/512ae2g-113/64be2g+15/64ce2g+45/128de2g-2641/1536e3g-2a2fg+153/256abfg-867/512b2fg+
// 25/256acfg+179/512bcfg-1123/512c2fg-9/256adfg+171/512bdfg-85/512cdfg-1099/512d2fg+9/16aefg+213/256befg+85/256cefg+81/256defg-
// 211/128e2fg-919/512af2g-955/512bf2g+69/512cf2g+181/512df2g-473/256ef2g-311/192f3g+465/256abg2-163/512b2g2+337/256acg2+
// 623/512bcg2-419/512c2g2+487/256adg2+683/512bdg2+427/512cdg2-487/512d2g2+975/512aeg2+111/64beg2+79/64ceg2+173/128deg2-
// 141/256e2g2+615/256afg2+939/512bfg2+683/512cfg2+535/512dfg2+237/128efg2-231/512f2g2-947/512ag3-1063/512bg3-39/512cg3+
// 41/512dg3-1051/512eg3-983/512fg3-343/384g4

//////////////////////////////////////////////////////////////////////////////////////////////////////////////////////// 
////////////////////////////////////////////////////////////////////////////////////////////////////////////////////////





////////////////////////////////////////////////////////////
// Not-strictly necessary proccess to check invariance of
// the polynomials in a,b,c,d,e,f,g mod W7-invariant polynomials
///////////////////////////////////////////////////////////
//
//proc invqring (int k, ideal Invr)
//{
// map Re(1)=r,b,a,c,d,e,f,g;
// map Re(2)=r,a,c,b,d,e,f,g;
// map Re(3)=r,a,b,d,c,e,f,g;
// map Re(4)=r,a,b,c,e,d,f,g;
// map Re(5)=r,a,b,c,d,f,e,g;
// map Re(6)=r,a,b,c,d,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d+(1/3)*e-(2/3)*f-(2/3)*g,
// (1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d-(2/3)*e+(1/3)*f-(2/3)*g,(1/3)*a+(1/3)*b+(1/3)*c+(1/3)*d-(2/3)*e-(2/3)*f+(1/3)*g;
//
// poly PT2=-4*a^2+a*b-4*b^2+a*c+b*c-4*c^2+a*d+b*d+c*d-4*d^2+a*e+b*e+c*e+d*e-4*e^2+a*f+b*f+c*f+d*f+e*f-4*f^2+a*g+b*g+c*g+d*g+e*g+f*g-4*g^2;
// ideal IT=PT2;
// int i(k)=size(Invr);
// int hinv=1;
// for (int h=1;h<=6;h++)
// {for (int i=1;i<=i(k);i++)
//     {poly P,Q,R; P=Invr[i];
//      Q=Re(h)(P)-P;
//      R=NF(Q,IT);
//      type R;
//      if(R!=0){hinv=hinv++;};
//     };
// };
//
// if (hinv!=1){list ll="Not invariant";}
// else {list ll="Invariant.Good computation";};
// return(ll);
//};
//
//invqring (k,Invr);


list end="file ZcohE7 loaded";
type end;

